Global polarization of $\Lambda$ hyperons in Au+Au collisions at $\sqrt{s_{_{NN}}}$ = 200 GeV

Global polarization of $\Lambda$ hyperons has been measured to be of the order of a few tenths of a percent in Au+Au collisions at $\sqrt{s_{_{NN}}}$ = 200 GeV, with no significant difference between $\Lambda$ and $\bar{\Lambda}$. These new results reveal the collision energy dependence of the global polarization together with the results previously observed at $\sqrt{s_{_{NN}}}$ = 7.7 -- 62.4 GeV and indicate noticeable vorticity of the medium created in non-central heavy-ion collisions at the highest RHIC collision energy. The signal is in rough quantitative agreement with the theoretical predictions from a hydrodynamic model and from the AMPT (A Multi-Phase Transport) model. The polarization is larger in more peripheral collisions, and depends weakly on the hyperon's transverse momentum and pseudorapidity $\eta^H$ within $|\eta^H|<1$. An indication of the polarization dependence on the event-by-event charge asymmetry is observed at the $2\sigma$ level, suggesting a possible contribution to the polarization from the axial current induced by the initial magnetic field.

==> arXiv_authorList_0327_2018.txt <==
STAR Collaboration: J. Adam, L. Adamczyk, J. R. Adams, J. K. Adkins, G. Agakishiev, M. M. Aggarwal, Z. Ahammed, N. N. Ajitanand, I. Alekseev, D. M. Anderson, R. Aoyama, A. Aparin, D. Arkhipkin, E. C. Aschenauer, M. U. Ashraf, F. Atetalla, A. Attri, G. S. Averichev, X. Bai, V. Bairathi, K. Barish, A. J. Bassill, A. Behera, R. Bellwied, A. Bhasin, A. K. Bhati, J. Bielcik, J. Bielcikova, L. C. Bland, I. G. Bordyuzhin, J. D. Brandenburg, A. V. Brandin, D. Brown, J. Bryslawskyj, I. Bunzarov, J. Butterworth, H. Caines, M. Calder{\'o}n~de~la~Barca~S{\'a}nchez, J. M. Campbell, D. Cebra, I. Chakaberia, P. Chaloupka, F-H. Chang, Z. Chang, N. Chankova-Bunzarova, A. Chatterjee, S. Chattopadhyay, J. H. Chen, X. Chen, X. Chen, J. Cheng, M. Cherney, W. Christie, G. Contin, H. J. Crawford, S. Das, T. G. Dedovich, I. M. Deppner, A. A. Derevschikov, L. Didenko, C. Dilks, X. Dong, J. L. Drachenberg, J. C. Dunlop, L. G. Efimov, N. Elsey, J. Engelage, G. Eppley, R. Esha, S. Esumi, O. Evdokimov, J. Ewigleben, O. Eyser, R. Fatemi, S. Fazio, P. Federic, P. Federicova, J. Fedorisin, P. Filip, E. Finch, Y. Fisyak, C. E. Flores, L. Fulek, C. A. Gagliardi, T. Galatyuk, F. Geurts, A. Gibson, D. Grosnick, D. S. Gunarathne, Y. Guo, A. Gupta, W. Guryn, A. I. Hamad, A. Hamed, A. Harlenderova, J. W. Harris, L. He, S. Heppelmann, S. Heppelmann, N. Herrmann, A. Hirsch, L. Holub, S. Horvat, X. Huang, B. Huang, S. L. Huang, H. Z. Huang, T. Huang, T. J. Humanic, P. Huo, G. Igo, W. W. Jacobs, A. Jentsch, J. Jia, K. Jiang, S. Jowzaee, E. G. Judd, S. Kabana, D. Kalinkin, K. Kang, D. Kapukchyan, K. Kauder, H. W. Ke, D. Keane, A. Kechechyan, D. P. Kiko\l{}a , C. Kim, T. A. Kinghorn, I. Kisel, A. Kisiel, L. Kochenda, L. K. Kosarzewski, A. F. Kraishan, L. Kramarik, L. Krauth, P. Kravtsov, K. Krueger, N. Kulathunga, S. Kumar, L. Kumar, J. Kvapil, J. H. Kwasizur, R. Lacey, J. M. Landgraf, J. Lauret, A. Lebedev, R. Lednicky, J. H. Lee, X. Li, C. Li, W. Li, Y. Li, Y. Liang, J. Lidrych, T. Lin, A. Lipiec, M. A. Lisa, F. Liu, P. Liu, H. Liu, Y. Liu, T. Ljubicic, W. J. Llope, M. Lomnitz, R. S. Longacre, X. Luo, S. Luo, G. L. Ma, Y. G. Ma, L. Ma, R. Ma, N. Magdy, R. Majka, D. Mallick, S. Margetis, C. Markert, H. S. Matis, O. Matonoha, D. Mayes, J. A. Mazer, K. Meehan, J. C. Mei, N. G. Minaev, S. Mioduszewski, D. Mishra, B. Mohanty, M. M. Mondal, I. Mooney, D. A. Morozov, Md. Nasim, J. D. Negrete, J. M. Nelson, D. B. Nemes, M. Nie, G. Nigmatkulov, T. Niida, L. V. Nogach, T. Nonaka, S. B. Nurushev, G. Odyniec, A. Ogawa, K. Oh, S. Oh, V. A. Okorokov, D. Olvitt Jr., B. S. Page, R. Pak, Y. Panebratsev, B. Pawlik, H. Pei, C. Perkins, J. Pluta, J. Porter, M. Posik, N. K. Pruthi, M. Przybycien, J. Putschke, A. Quintero, S. K. Radhakrishnan, S. Ramachandran, R. L. Ray, R. Reed, H. G. Ritter, J. B. Roberts, O. V. Rogachevskiy, J. L. Romero, L. Ruan, J. Rusnak, O. Rusnakova, N. R. Sahoo, P. K. Sahu, S. Salur, J. Sandweiss, J. Schambach, A. M. Schmah, W. B. Schmidke, N. Schmitz, B. R. Schweid, F. Seck, J. Seger, M. Sergeeva, R. Seto, P. Seyboth, N. Shah, E. Shahaliev, P. V. Shanmuganathan, M. Shao, W. Q. Shen, F. Shen, S. S. Shi, Q. Y. Shou, E. P. Sichtermann, S. Siejka, R. Sikora, M. Simko, S. Singha, N. Smirnov, D. Smirnov, W. Solyst, P. Sorensen, H. M. Spinka, B. Srivastava, T. D. S. Stanislaus, D. J. Stewart, M. Strikhanov, B. Stringfellow, A. A. P. Suaide, T. Sugiura, M. Sumbera, B. Summa, Y. Sun, X. Sun, X. M. Sun, B. Surrow, D. N. Svirida, P. Szymanski, Z. Tang, A. H. Tang, A. Taranenko, T. Tarnowsky, J. H. Thomas, A. R. Timmins, D. Tlusty, T. Todoroki, M. Tokarev, C. A. Tomkiel, S. Trentalange, R. E. Tribble, P. Tribedy, S. K. Tripathy, O. D. Tsai, B. Tu, T. Ullrich, D. G. Underwood, I. Upsal, G. Van Buren, J. Vanek, A. N. Vasiliev, I. Vassiliev, F. Videb{\ae}k, S. Vokal, S. A. Voloshin, A. Vossen, G. Wang, Y. Wang, F. Wang, Y. Wang, J. C. Webb, L. Wen, G. D. Westfall, H. Wieman, S. W. Wissink, R. Witt, Y. Wu, Z. G. Xiao, G. Xie, W. Xie, Q. H. Xu, Z. Xu, J. Xu, Y. F. Xu, N. Xu, S. Yang, C. Yang, Q. Yang, Y. Yang, Z. Ye, Z. Ye, L. Yi, K. Yip, I. -K. Yoo, N. Yu, H. Zbroszczyk, W. Zha, Z. Zhang, L. Zhang, Y. Zhang, X. P. Zhang, J. Zhang, S. Zhang, S. Zhang, J. Zhang, J. Zhao, C. Zhong, C. Zhou, L. Zhou, Z. Zhu, X. Zhu, M. Zyzak

